Fast Atomicity Monitoring

Atomicity is a fundamental abstraction in concurrency, specifying that program behavior can be understood by considering specific code blocks executing atomically. However, atomicity invariants are tricky to maintain while also optimizing for code efficiency, and atomicity violations are a common root cause of many concurrency bugs. To address this problem, several dynamic techniques have been developed for testing whether a program execution adheres to an atomicity specification, most often instantiated as \emph{conflict serializability}. The efficiency of the analysis has been targeted in various papers, with the state-of-the-art algorithms \textsc{RegionTrack} and \textsc{Aerodrome} achieving a time complexity $O(nk^3)$ and $O(nk(k + v + \ell))$, respectively, for a trace $\sigma$ of $n$ events, $k$ threads, $v$ locations, and $\ell$ locks. In this paper we introduce \textsc{AtomSanitizer}, a new algorithm for testing conflict serializability, with time complexity $O(nk^2)$. \textsc{AtomSanitizer} operates in an efficient streaming style, is theoretically faster than all existing algorithms, and also has a smaller memory footprint. Moreover, \textsc{AtomSanitizer} is the first algorithm designed to incur minimal locking when deployed in a concurrent monitoring setting. Experiments on standard benchmarks indicate that \textsc{AtomSanitizer} is always faster in practice than all existing conflict-serializability testers. Finally, we also implement \textsc{AtomSanitizer} inside the TSAN framework, for monitoring atomicity in real time. Our experiments reveal that \textsc{AtomSanitizer} incurs minimal time and space overhead compared to the data-race detection engine of TSAN, and thus is the first algorithm for conflict serializability demonstrated to be suitable for a runtime monitoring setting.

==> data/CS_dbc_offline.csv <==
Benchmarks,doublechecker(ms),violation_reported,true_positive
philo,59247,0,2
hedc,36332,1,0
sunflow,4938,1,0
series,92,1,0
tomcat,181,1,0
fop,109433,0,2
crypt,79920,1,1
lufact,70,1,0
batik,14,1,1
tsp,534,1,0
pmd,11,1,0
montecarlo,6025,1,1
luindex,33817,1,0
sor,205,1,0
sparsematmult,4876,1,1
xalan,53,1,0
moldyn,2341,1,1
Total,338089,0,2

==> data/CS_offline.csv <==
Benchmarks,numEvents,numThreads,numLocations,atomsanitizer(ms),regiontrackconflict(ms),aerodrome(ms),velodrome(ms),atomsanitizer-increasing(ms),regiontrack-increasing(ms)
philo,557,6,24,2.7,5,4.9,4,2.7,2.75
hedc$^*$,10.9K,7,1.69K,9.6,14.1,28.6,26,8.5,9.5
sunflow\_ext$^*$,4.59M,130,612K,94,427.67,569,1376,113.33,389.33
sunflow$^*$,16.7M,16,1.26M,1373.5,2431,73710.3,42910,1286,2317.5
series$^*$,40.1M,4,20.0K,274.6,540.1,821.7,44767,269.9,503
tomcat$^*$,68.3M,48,6.10M,938.4,4837.3,7888.9,18930,1007.2,4259.5
fop,95.8M,1,5.30M,4415.2,4768.4,12040.1,8299,4043.4,4378.25
raytracer\_ext,105M,129,634K,22335.67,40238,371176,TO,20145.67,39874.33
montecarlo\_ext$^*$,114M,129,8.13M,96.33,636.67,754,2398.67,102.33,423.67
crypt$^*$,126M,7,9.00M,4313.8,8311,15949.1,36019,5564,6086.75
lufact$^*$,135M,4,252K,316,380.9,733.1,385,307.2,378.5
lufact\_ext$^*$,149M,129,252K,693,2647.33,3671.75,3625,724.67,2413
batik$^*$,189M,6,4.90M,4870.9,5571.4,16463.5,48630,4413.4,4821.75
moldyn\_ext,233M,129,13.3M,48933,202136,411028,TO,62091,148275
tsp$^*$,312M,9,181.M,239.8,305.8,777,435,248.5,321.75
pmd$^*$,367M,13,12.9M,241.4,378.8,698.5,538,233.9,362.25
montecarlo,494M,4,30.5M,36685.3,45255.3,146190.8,TO,37204.6,45022.25
luindex$^*$,570M,3,2.49M,28121,32001.9,77319.5,44565,25062.6,29662
sor$^*$,608M,4,1.00M,1409,1715,3023.7,3740,1455.1,1251.5
series\_ext,694M,129,347K,8066,14610,19732,TO,7927,13929
sparsematmult$^*$,726M,4,1.59M,66967.2,131849.1,241928.9,540892,85044.3,106658.25
xalan$^*$,1.07B,13,31.3M,2028.8,5622.3,13466,52534,2037.6,4767.5
moldyn,1.75B,4,121K,112040.6,149491.5,439822.4,TO,103337,140665
Total,-,-,-,344465.8,654174.57,1857797.75,18850073.67,362629.9,556772.33

==> data/SC_aerodrome.csv <==
thread_num(k),events_num(n),scalability_vs_aerodrome
120,7280,9.099635479951397
150,11350,16.147177419354836
180,16320,24.099999999999998
210,22190,31.363711170541038
240,28960,39.39127298954201
270,36630,45.29607251

==> data/SC_region.csv <==
thread_num(k),events_num(n),scalability_vs_RegionTrack
163,14515,11.52692867540029
195,20837,13.826347305389222
228,28370,16.30204241948154
260,36982,16.54413043478261
293,46825,19.924395727937043
325,57727,22.966649475674746

==> data/SC_velodrome.csv <==
thread_num(k),events_num(n),scalability_vs_velodrome
2,19606,460.4923076923077
2,25606,542.6413043478261
2,32406,767.7142857142857
2,40006,846.0620689655173
2,48406,1144.4640522875816
2,57606,1564.079268292683

==> data/TSan.csv <==
Benchmarks,atomsanitizer(s),tsan(s),origin(s),atomsanitizer/tsan(time),atomsanitizer/origin(time),atomsanitizer(kb),tsan(kb),origin(kb),atomsanitizer/tsan(memory),atomsanitizer/origin(memory)
x265,19.45,12.59,4.17,1.544876886,4.664268585,468544,460744,130176,1.016929141,3.599311701
x264,315.33,142.92,54.94,2.206339211,5.739534037,127900,124020,35284,1.031285277,3.624872463
pbzip2,17.9,17.92,15.24,0.9988839286,1.174540682,38848,30828,5708,1.260153108,6.805886475
libwebp,48.45,41.9,13.73,1.156324582,3.528769119,379716,370684,119424,1.024365767,3.179561897
libvpx,32.88,18.31,10.4,1.795740033,3.161538462,85620,79436,21120,1.077848834,4.053977273
lbzip2,92.37,55.63,6.29,1.660435017,14.68521463,128684,120916,45756,1.064242946,2.812396188
pigz,55.96,31.44,27.31,1.779898219,2.049066276,41544,30172,1920,1.37690574,21.6375
pixz,583.08,588.02,531.02,0.9915989252,1.098037739,1532844,1524756,897408,1.005304455,1.708079268
xz,205.38,183.4,52.3,1.119847328,3.926959847,2712532,2703800,895488,1.003229529,3.029110385
ImageMagick,319.76,289.54,21.23,1.104372453,15.06170513,2089516,2079824,697804,1.00466001,2.99441677
Rocksdb,24.45,23.33,4.08,1.048006858,5.992647059,71024,68580,25728,1.035637212,2.760572139
7z,198.41,52.52,9.9,3.777798934,20.04141414,623836,615736,200064,1.013154989,3.118182182
ffmpeg,8.45,4.68,1.54,1.805555556,5.487012987,159584,160936,39312,0.991599145,4.059422059
Total/Max,1921.87,1462.2,752.15,1.314368759,2.555168517,2712532,2703800,897408,1.010723461,2.715785094
Geo Mean,72.08497434,48.28138208,15.56259042,1.493018038,4.631939312,260036.2215,244276.0942,67956.5932,1.064517682,3.826504674

==> data/offline_profile.csv <==
Benchmarks,numTransactions,numEvents,numThreads,numLocations
philo,557,557,6,24
hedc,155K,10.9K,7,1.69K
sunflow,2.56M,16.7M,16,1.26M
series,20.0M,40.1M,4,20.0K
tomcat,9.61M,68.3M,48,6.10M
fop,25.6M,95.8M,1,5.30M
crypt,41,126M,7,9.00M
lufact,642K,135M,4,252K
batik,15.7M,189M,6,4.90M
tsp,2.44M,312M,9,181.M
pmd,81.1M,367M,13,12.9M
montecarlo,813K,494M,4,30.5M
luindex,86.7M,570M,3,2.49M
sor,637K,608M,4,1.00M
sparsematmult,2,726M,4,1.59M
xalan,215M,1.07B,13,31.3M
moldyn,1.38M,1.75B,4,121K
lufact\_ext,113K,149M,129,252K
mondyn\_ext,233M,650M,129,13.3M
montecarlo\_ext,218K,114M,129,8.13M
raytracer\_ext,884K,105M,129,634K
series\_ext,1.37M,694M,129,347K
sunflow\_ext,931K,4.59M,130,612K

==> data/online_profile.csv <==
Benchmarks,numTransactions,numEvents,numThreads,numLocations
x265,279K,687M,6,6.91M
x264,22K,325M,4,1.36M
pbzip2,119K,157M,5,153M
libwebp,6.03K,367M,4,15.9M
libvpx,182M,917M,4,2.22M
lbzip2,35.3M,9.28B,5,37.9M
pigz,50.2K,212M,4,42.4K
pixz,25.6K,65.3M,4,38.9M
xz,64.7K,1.50B,2,114M
ImageMagic,2.77K,18.2B,22,159M
Rocksdb,19.6K,36.5M,4,32.1K
7z,3.67K,742M,3,25.1M
ffmpeg,15.1M,1.05B,9,2.55M
Total/Max,-,-,-,-
Geo Mean,-,-,-,-
